Ab initio study of electronic states and radiative properties of the AcF molecule

Relativistic coupled-cluster calculations of the ionization potential, dissociation energy, and excited electronic states under 35,000 cm$^{-1}$ are presented for the actinium monofluoride (AcF) molecule. The ionization potential is calculated to be IP$_e=48,866$ cm$^{-1}$, and the ground state is confirmed to be a closed-shell singlet and thus strongly sensitive to the $\mathcal{T}$,$\mathcal{P}$-violating nuclear Schiff moment of the Ac nucleus. Radiative properties and transition dipole moments from the ground state are identified for several excited states, achieving an uncertainty of $\sim$450 cm$^{-1}$ for the excitation energies. For higher-lying states that are not directly accessible from the ground state, possible two-step excitation pathways are proposed. The calculated branching ratios and Franck-Condon factors are used to investigate the suitability of AcF for direct laser cooling. The lifetime of the metastable $(1)^3\Delta_1$ state, which can be used in experimental searches of the electric dipole moment of the electron, is estimated to be of order 1 ms.

==> referees.txt <==
Attila Kovacs
Joint Research Centre, European Commission, D-76125 Karlsruhe (Germany)
attila.kovacs@ec.europa.eu

Valerie Vallet
CNRS, Universite de Lille, Laboratoire de Physique des Lasers, Atomes et Molécules (France)
valerie.vallet@univ-lille.fr

Bolvin Helene
Laboratoire de Chimie et Physique Quantiques, Université Paul Sabatier, Toulouse (France)
bolvin@irsamc.ups-tlse.fr

Ivan Infante
Ikerbasque Research Professor, BCMaterials (Spain)
https://iinfant76.wixsite.com/infantelab

Mihaly Kallay
Associate Professor of Chemistry, Budapest University of Technology and Economics (Hungary)
kallay@mail.bme.hu

Michael Heaven
Department of Chemistry, Emory University, Atlanta (USA)
mheaven@emory.edu

Bing Yan
Professor, Institute of Atomic and Molecular Physics, Jilin University (China)
yanbing@jlu.edu.cn

Hans Jorgen Aagaard Jensen
Department of Physics, Chemistry and Pharmacy, University of Southern Denmark (Denmark)
hjj@sdu.dk

Victor Solomonik
Senior Researcher at Ivanovo State University of Chemistry and Technology (Russia)
sol@isuct.ru

